The Geostrategy of Youth Player Recruitment in Portuguese Clubs

Portugal's prominent role as a global exporter of football talent is primarily driven by youth academies. Notably, Portugal leads the global ranking in terms of net transfer balance. This study aims to uncover and understand the recruitment strategies of Portuguese clubs for sourcing young talent and evaluate the relative success of different strategies. A comprehensive dataset spanning recent decades of Portuguese youth and professional football provides granular insights, including information such as players' birthplaces and the initial grassroots clubs where they developed. The initial findings suggest a correlation between a club's prominence and the geographic reach of its youth scouting operations, with larger clubs able to cast their net wider. Analysis of the correlation between players' birthplace and high-tier football club location suggests that the performance of senior teams acts as a catalyst for investment in youth teams. Regions without professional clubs are often left underserved. That said, certain clubs have made significant gains by focusing on player recruitment outside their district, such as the Algarve region, demonstrating how geographically targeted strategies can deliver substantial returns on investment. This study underscores data's role in sharpening youth player recruitment operations at football clubs. Clubs have access to in-depth and comprehensive datasets that can be used for resource allocation, territorial coverage planning, and identifying strategic partnerships with other clubs, potentially influencing their future success both on the field and financially. This offers opportunities for growth for individual clubs and holds implications for the continued strength of Portuguese football.

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.20 released 14 January 2017
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.pdf   authors' instructions in PDF format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls and sagedoc.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

